Schr\"odinger Bridge for Generative Speech Enhancement

This paper proposes a generative speech enhancement model based on Schr\"odinger bridge (SB). The proposed model is employing a tractable SB to formulate a data-to-data process between the clean speech distribution and the observed noisy speech distribution. The model is trained with a data prediction loss, aiming to recover the complex-valued clean speech coefficients, and an auxiliary time-domain loss is used to improve training of the model. The effectiveness of the proposed SB-based model is evaluated in two different speech enhancement tasks: speech denoising and speech dereverberation. The experimental results demonstrate that the proposed SB-based outperforms diffusion-based models in terms of speech quality metrics and ASR performance, e.g., resulting in relative word error rate reduction of 20% for denoising and 6% for dereverberation compared to the best baseline model. The proposed model also demonstrates improved efficiency, achieving better quality than the baselines for the same number of sampling steps and with a reduced computational cost.

==> tables/num_sampling_steps_sbve_ode.csv <==
num_steps,PESQ,SISDR,WER
3,2.51081,14.0911,6.4433
5,2.76454,16.1455,4.79026
10,2.52139,16.4461,4.40811
20,2.30147,16.3904,4.89691
30,2.22292,16.338,4.91468
40,2.18198,16.2982,4.96801
50,2.15983,16.2636,5.12798

==> tables/num_sampling_steps_sbve_sde.csv <==
num_steps,PESQ,SISDR,WER
3,2.17587,12.432,7.12762
5,2.42546,14.2246,6.29221
10,2.54678,14.6887,5.29684
20,2.58465,14.7419,5.03022
30,2.59147,14.7381,4.8347
40,2.58933,14.7131,5.0391
50,2.58317,14.6859,5.10132

==> tables/num_sampling_steps_sgmse.csv <==
num_steps,PESQ,SISDR,WER
3,1.0543795824050903,-5.927551746368408,78.62602204052613
5,1.243101954460144,5.066601276397705,86.34551763534546
10,1.9420921802520752,10.677934646606445,13.89975115535016
20,2.210293769836426,11.976180076599121,12.717739068610026
30,2.26352858543396,12.572189331054688,10.949164592961251
40,2.273084878921509,12.855036735534668,10.069321009598294
50,2.2819244861602783,13.061613082885742,9.518307856381088



==> tables/num_sampling_steps_storm.csv <==
num_steps,PESQ,SISDR,WER
3,1.2669570446014404,6.805758476257324,9.07394241023818
5,1.3770005702972412,9.125653266906738,5.812300035549236
10,2.39534592628479,14.339914321899414,5.4656949875577676
20,2.5583887100219727,14.749091148376465,5.447920369712051
30,2.55181622505188,14.757111549377441,5.5012442232492
40,2.539588212966919,14.77125072479248,5.492356914326342
50,2.525273561477661,14.800521850585938,5.385709207252044


==> tables/num_sampling_steps_unprocessed.csv <==
num_steps,PESQ,SISDR,WER
3,1.35271,3.96897,12.1756
50,1.35271,3.96897,12.1756


==> tables/schedule_sigma_x_sq.csv <==
t,sb_vp,sb_ve,ouve
0.0,0.0,0.0,0.0
0.010101010101010102,0.0003360528229899115,0.0040658457464858655,0.00011726760929704614
0.020202020202020204,0.0012816131141136528,0.008182515966963285,0.00023661874228600788
0.030303030303030304,0.002830910009367495,0.01234988253870132,0.00035825708506740625
0.04040404040404041,0.004974514327490402,0.016567770806893704,0.00048239290391096333
0.05050505050505051,0.007699434131789366,0.020835956944437153,0.0006092434516577808
0.06060606060606061,0.01098924584874038,0.025154165192025423,0.000739033390695296
0.07070707070707072,0.014824259091706067,0.029522064973540974,0.0008719952333770633
0.08080808080808081,0.01918171287525072,0.03393926788152264,0.0010083698007984727
0.09090909090909091,0.024036000484428693,0.03840532452727646,0.0011484067008804822
0.10101010101010102,0.029358919891290833,0.04291972124997511,0.0012923648267564615
0.11111111111111112,0.035119946293884444,0.04748187667886513,0.0014405128765023487
0.12121212121212122,0.04128652309616441,0.052091138142460906,0.0015931298952976812
0.13131313131313133,0.047824367454186466,0.056746777918357354,0.0017505058411546937
0.14141414141414144,0.05469778638703902,0.06144798931703724,0.0019129421754047846
0.15151515151515152,0.0618699993911506,0.06619388259277943,0.002080752479186259
0.16161616161616163,0.06930346350346907,0.07098348067449779,0.0022542630972345696
0.17171717171717174,0.07696019683080672,0.07581571470904934,0.00243381381033631
0.18181818181818182,0.08480209669637641,0.08068941940925158,0.002619758537871252
0.19191919191919193,0.09279124874604505,0.08560332819853397,0.002812466071932735
0.20202020202020204,0.10089022360090477,0.0905560681438239,0.003012320844585944
0.21212121212121213,0.10906235793332066,0.09554615466792973,0.0032197237298962466
0.22222222222222224,0.11727201717383116,0.10057198603233099,0.003435092882435817
0.23232323232323235,0.12548483741879427,0.10563183758091993,0.003658864614056547
0.24242424242424243,0.13366794449573552,0.11072385573485946,0.00389149431080089
0.25252525252525254,0.14179014854703423,0.11584605172832532,0.0041334573919098744
0.26262626262626265,0.14982211290494532,0.12099629507449025,0.0043852503129794195
0.27272727272727276,0.15773649644421495,0.12617230675068097,0.0046473916154123425
0.2828282828282829,0.1655080690052719,0.131371652091192,0.004920423024414353
0.29292929292929293,0.1731137998741838,0.1365917333757807,0.005204910597888063
0.30303030303030304,0.18053291967890375,0.14182978210138605,0.005501445928689872
0.31313131313131315,0.1877469564091237,0.14708285092411316,0.005810647402830718
0.32323232323232326,0.19473974658446605,0.15234780525800895,0.006133161516323364
0.33333333333333337,0.20149742287875966,0.15762131451660966,0.006469664253506471
0.3434343434343435,0.208008379753674,0.16289984298268517,0.006820862529809276
0.3535353535353536,0.21426321886083258,0.16817964029101443,0.007187495702060775
0.36363636363636365,0.2202546761364005,0.17345673150842533,0.007570337149594044
0.37373737373737376,0.22597753263563344,0.17872690679469783,0.007970195929550073
0.38383838383838387,0.2314285112373854,0.1839857106272728,0.008387918509946553
0.393939393939394,0.2366061613912731,0.18922843057202907,0.008824390584245983
0.4040404040404041,0.24151073408493054,0.19445008558167864,0.009280538971334143
0.4141414141414142,0.2461440491779768,0.19964541380259643,0.009757333605005542
0.42424242424242425,0.25050935718588935,0.20480885987013006,0.010255789617246354
0.43434343434343436,0.25461119750421995,0.20993456167164137,0.010776969519809096
0.4444444444444445,0.2584552549450638,0.2150163365557002,0.011321985488786115
0.4545454545454546,0.26204821631713665,0.2200476669649923,0.011892001757112702
0.4646464646464647,0.2653976286220159,0.2250216854696032,0.01248823712016419
0.4747474747474748,0.26851176026577367,0.22993115917641407,0.01311196755985694
0.48484848484848486,0.2713994665009961,0.23476847348937097,0.013764528992919696
0.494949494949495,0.274070060122375,0.23952561519439008,0.014447320149271097
0.5050505050505051,0.2765331882427141,0.24419415484160745,0.015161805586720874
0.5151515151515152,0.2787987157779598,0.24876522839659906,0.015909518848507838
0.5252525252525253,0.2808766160719053,0.2532295181310649,0.016692065770497123
0.5353535353535354,0.2827768688951667,0.2575772327222941,0.01751112794518332
0.5454545454545455,0.2845093658599345,0.26179808652950626,0.018368466349986106
0.5555555555555556,0.286083823102263,0.26588127801389416,0.01926592514768026
0.5656565656565657,0.28750970089692124,0.2698154672678725,0.020205435667175694
0.5757575757575758,0.2887961296850254,0.27358875261766097,0.021189020573252646
0.5858585858585859,0.2899518418097853,0.2771886462619074,0.02221879823426746
0.595959595959596,0.29098510806783834,0.2806020489075672,0.023296987297272326
0.6060606060606061,0.2919036779887784,0.28381522336271686,0.024425911480441768
0.6161616161616162,0.2927147225483888,0.2868137670443743,0.025608004593169663
0.6262626262626263,0.29342477779508847,0.2895825833577284,0.026845815794692456
0.6363636363636365,0.2940396876158456,0.2921058519014526,0.028142015102612168
0.6464646464646465,0.29456454357693607,0.29436699745196804,0.02949939916323236
0.6565656565656566,0.29500361943363024,0.2963486576776587,0.030920897296188406
0.6666666666666667,0.29536029749537784,0.2980326495320825,0.03240957782644622
0.6767676767676768,0.2956369835398663,0.2993999342732063,0.03396865471736638
0.686868686868687,0.2958350063663688,0.30043058105358716,0.03560149451918222
0.696969696969697,0.29595449733630214,0.301103729024229,0.03731162364792301
0.7070707070707072,0.29599424432987215,0.30139754789258033,0.039102736010529125
0.7171717171717172,0.29595151340604914,0.301289196872764,0.04097870099265519
0.7272727272727273,0.2958218300313682,0.3007547819636796,0.04294357182644252
0.7373737373737375,0.2955987099692209,0.2997693114880646,0.0450015943563645
0.7474747474747475,0.29527332770500336,0.29830664982293975,0.04715721622211035
0.7575757575757577,0.29483410751007527,0.2963394692491105,0.04941509647837575
0.7676767676767677,0.29426621877559783,0.2938391998445222,0.05178011567237343
0.7777777777777778,0.29355095289489913,0.29077597734328814,0.05425738640086946
0.787878787878788,0.2926649535108203,0.28711858887910274,0.056852264369586895
0.797979797979798,0.291579265081826,0.2828344165285384,0.05957035997890706
0.8080808080808082,0.29025815608823946,0.2778893785663643,0.062417550460938026
0.8181818181818182,0.28865766232787127,0.27224786834155007,0.06539999259421206
0.8282828282828284,0.28672378203962345,0.26587269067899433,0.06852413602352564
0.8383838383838385,0.2843902372798668,0.2587249957082529,0.07179673721374374
0.8484848484848485,0.28157569408195837,0.25076421001663435,0.07522487406776437
0.8585858585858587,0.27818030620253903,0.24194796501995913,0.07881596124027414
0.8686868686868687,0.27408141209392795,0.2322320224400557,0.08257776618043436
0.8787878787878789,0.2691281700781431,0.22157019677367018,0.08651842593821277
0.888888888888889,0.26313485988241087,0.2099142746329021,0.09064646477073
0.8989898989898991,0.25587250631122016,0.1972139308325259,0.09497081258672074
0.9090909090909092,0.24705838846654454,0.18341664109463057,0.09950082426902399
0.9191919191919192,0.23634287988736447,0.16846759123587157,0.10424629991691672
0.9292929292929294,0.22329291388651318,0.15230958269730227,0.10921750605209637
0.9393939393939394,0.2073711746561332,0.13488293427120962,0.11442519783420325
0.9494949494949496,0.18790986597949655,0.11612537987361073,0.11988064233395868
0.9595959595959597,0.1640775894854066,0.09597196220508897,0.12559564291428368
0.9696969696969697,0.13483745229027813,0.0743549221364083,0.1315825647721617
0.9797979797979799,0.09889399217207938,0.05120358364889137,0.13785436169651974
0.98989898989899,0.054625821286922636,0.02644423415280358,0.14442460410003485
1.0,0.0,0.0,0.15130750838553111


==> tables/schedule_w_x.csv <==
t,sb_vp,sb_ve,ouve
0.0,1.0,1.0,1.0
0.010101010101010102,0.9994397043631505,0.9966161850591141,0.9849626915252324
0.020202020202020204,0.997861498142153,0.993166416945756,0.9701515036966302
0.030303030303030304,0.9952702028369332,0.989649410181543,0.9555630362682842
0.04040404040404041,0.9916737239476113,0.9860638542331228,0.9411939401248325
0.05050505050505051,0.9870830107841393,0.9824084130238346,0.9270409165125935
0.06060606060606061,0.9815120009174775,0.9786817244358479,0.9131007162822623
0.07070707070707072,0.9749775496666385,0.9748823998026027,0.8993701391429947
0.08080808080808081,0.9674993451207544,0.9710090233913524,0.8858460329277068
0.09090909090909091,0.9590998092956259,0.967060151875623,0.8725252928694238
0.10101010101010102,0.9498039861190495,0.9630343137973907,0.8594048608885093
0.11111111111111112,0.939639417027813,0.9589300090187748,0.846481724890614
0.12121212121212122,0.9286360050407949,0.954745708163048,0.8337529180751806
0.13131313131313133,0.9168258682464421,0.9504798520447453,0.8212155182543464
0.14141414141414144,0.9042431837083955,0.9461308510886705,0.8088666471820897
0.15151515151515152,0.8909240228497194,0.9416970847375757,0.7967034698934615
0.16161616161616163,0.876906179423601,0.9371769008482997,0.7847231940537559
0.17171717171717174,0.8622289912162421,0.9325686150761299,0.7729230693174646
0.18181818181818182,0.8469331566557132,0.9278705102471737,0.7613003866968737
0.19191919191919193,0.8310605475187045,0.923080835718488,0.749852477940153
0.20202020202020204,0.8146540189353199,0.918197806725745,0.7385767149187981
0.21212121212121213,0.7977572178904756,0.9132196037181788,0.7274705090242836
0.22222222222222224,0.78041439140919,0.9081443716805699,0.7165313105737893
0.23232323232323235,0.7626701955924315,0.9029702194420163,0.7057566082248616
0.24242424242424243,0.7445695066405477,0.8976952189712314,0.6951439283988787
0.25252525252525254,0.7261572349631051,0.8923174046581069,0.684690834713183
0.26262626262626265,0.707478143427753,0.8868347725812713,0.6743949274217548
0.27272727272727276,0.6885766707470579,0.8812452797613742,0.6642538428642953
0.2828282828282829,0.6694967609418359,0.8755468433998177,0.654265252923595
0.29292929292929293,0.6502816997530092,0.8697373401026458,0.6444268644910612
0.30303030303030304,0.6309739588022181,0.8638146050893105,0.6347364189402819
0.31313131313131315,0.6116150482250834,0.8577764313860161,0.6251916916085075
0.32323232323232326,0.5922453784209813,0.8516205690033387,0.6157904912859287
0.33333333333333337,0.5729041314802759,0.845344724097819,0.6065306597126334
0.3434343434343435,0.5536291427649704,0.8389465581172137,0.5974100710831302
0.3535353535353536,0.5344567930325478,0.8324236869290851,0.5884266315583203
0.36363636363636365,0.5154219114061548,0.8257736799324091,0.5795782787848095
0.37373737373737376,0.4965576894080592,0.8189940591518673,0.5708629814214474
0.38383838383838387,0.47789560618821975,0.8120822983144825,0.5622787386729876
0.393939393939394,0.45946536499659646,0.805035821908263,0.5538235798307587
0.4040404040404041,0.44129484086715687,0.7978520042224942,0.5454955638202434
0.4141414141414142,0.4234100394040579,0.7905281683693275,0.5372927787554612
0.42424242424242425,0.4058350664867417,0.7830615852862978,0.5292133415000503
0.43434343434343436,0.3885921086412377,0.7754494727194002,0.5212553972349515
0.4444444444444445,0.3717014237602355,0.7676889941863457,0.513417119032592
0.4545454545454546,0.35518134179486716,0.7597772579196097,0.5056967074374724
0.4646464646464647,0.3390482749869709,0.7517113157888807,0.4980923900530609
0.4747474747474748,0.323316737162107,0.7434881622025046,0.4906024211348987
0.48484848484848486,0.30799937156097446,0.7351047329875195,0.48322508118982543
0.494949494949495,0.29310698665024426,0.7265579042478617,0.4759586765812294
0.5050505050505051,0.27864859932323094,0.7178444912003137,0.4688015391402353
0.5151515151515152,0.2646314848762478,0.708961246987769,0.46175202578273766
0.5252525252525253,0.25106123312788253,0.699904861469362,0.45480851813219386
0.5353535353535354,0.23794181003562714,0.69067195998702,0.4479694221480882
0.5454545454545455,0.22527562415714805,0.681259102107972,0.4412331677599839
0.5555555555555556,0.21306359730172905,0.6716627803427495,0.4345982085070782
0.5656565656565657,0.20130523872079764,0.6618794188381986,0.42806302118317585
0.5757575757575758,0.1899987221946451,0.65190537204502,0.42162610548700347
0.5858585858585859,0.17914096538509902,0.6417369233593369,0.4152859836777806
0.595959595959596,0.16872771084065233,0.6313702837377853,0.4090412002359704
0.6060606060606061,0.15875360806096916,0.6208015902856137,0.40289032152913296
0.6161616161616162,0.14921229605136346,0.6100269048172617,0.3968319354828011
0.6262626262626263,0.14009648582435152,0.5990422123888838,0.39086465125630715
0.6363636363636365,0.13139804233424893,0.5878434198022713,0.38498709892348354
0.6464646464646465,0.1231080653615915,0.576426354079614,0.3791979291581653
0.6565656565656566,0.11521696889643666,0.5647867609085337,0.3734958129244209
0.6666666666666667,0.1077145586029188,0.5529203030568112,0.36787944117144233
0.6767676767676768,0.10059010698132702,0.5408225587562144,0.3623475245330222
0.686868686868687,0.09383242587803717,0.5284890200548251,0.3568987930315507
0.696969696969697,0.08742993602742888,0.5159150911372529,0.3515319957864631
0.7070707070707072,0.08137073334304337,0.5030960866121078,0.3462459007270713
0.7171717171717172,0.07564265170731067,0.49002722976609564,0.3410392943097146
0.7272727272727273,0.07023332203979647,0.4767036507840816,0.3359109812391624
0.7373737373737375,0.065130227452747,0.46312038493446517,0.3308597841942072
0.7474747474747475,0.06032075432937025,0.44927237071918397,0.32588454355738383
0.7575757575757577,0.05579223918446416,0.4351544479876598,0.32098411714875263
0.7676767676767677,0.051532011188342004,0.42076135601398584,0.3161573799636859
0.7777777777777778,0.047527430253189173,0.40608773153663563,0.3114032239145977
0.787878787878788,0.04376592059569302,0.3911281067599631,0.30672055757655675
0.797979797979798,0.04023499970068126,0.37587690731675377,0.30210830593672533
0.8080808080808082,0.03692230261725141,0.3603284501910603,0.29756541014756527
0.8181818181818182,0.033815601521111946,0.344476941600556,0.2930908272837557
0.8282828282828284,0.030902820474200576,0.32831647483761206,0.28868353010276493
0.8383838383838385,0.028172045304680406,0.3118410280682952,0.2843425068090248
0.8484848484848485,0.02561152851666014,0.2950444620884684,0.2800667608216489
0.8585858585858587,0.02320968911892344,0.2779205180361532,0.2758553105456447
0.8686868686868687,0.020955107234961197,0.26046281505930696,0.27170718914656705
0.8787878787878789,0.018836513321986555,0.24266484793814075,0.2676214443285581
0.888888888888889,0.016842771783547525,0.22451998466109777,0.2635971381157267
0.8989898989898991,0.01496285870788073,0.20602146395358112,0.25963334663681464
0.9090909090909092,0.013185833401139857,0.18716239275851923,0.2557291599131006
0.9191919191919192,0.011500803309754566,0.16793574366782243,0.25188368164949415
0.9292929292929294,0.00989688183786488,0.14833435230377728,0.24809602902877054
0.9393939393939394,0.008363138462175214,0.12835091464940396,0.24436533250890002
0.9494949494949496,0.0068885404255004355,0.10797798432677684,0.24069073562342452
0.9595959595959597,0.005461885149150415,0.08720796982230195,0.23707139478483638
0.9696969696969697,0.0040717223400688575,0.06603313165790735,0.23350647909091338
0.9797979797979799,0.0027062645777126038,0.04444557950710352,0.22999517013396645
0.98989898989899,0.0013532849437739108,0.02243726925483106,0.22653666181295534
1.0,0.0,0.0,0.22313016014842982


==> tables/schedule_w_y.csv <==
t,sb_vp,sb_ve,ouve
0.0,0.0,0.0,0.0
0.010101010101010102,7.532281747311368e-06,0.0033838115570744105,0.015037308474767586
0.020202020202020204,2.8771485383989088e-05,0.0068335762206677,0.02984849630336983
0.030303030303030304,6.371778483121883e-05,0.01035057946787755,0.044436963731715795
0.04040404040404041,0.00011237183868676736,0.01393613183074529,0.058806059875167516
0.05050505050505051,0.00017473533539451598,0.017591569384596186,0.07295908348740654
0.06060606060606061,0.00025081175230461984,0.02131825424589783,0.0868992837177377
0.07070707070707072,0.0003406073287432306,0.025117575079822103,0.10062986085700532
0.08080808080808081,0.0004441322533302146,0.02899094761769991,0.1141539670722932
0.09090909090909091,0.0005614020659667498,0.03293981518456183,0.12747470713057618
0.10101010101010102,0.0006924392751757594,0.036965649236960336,0.14059513911149069
0.11111111111111112,0.0008372751918314597,0.041069949911275154,0.15351827510938598
0.12121212121212122,0.0009959519807736564,0.045254246582705354,0.1662470819248194
0.13131313131313133,0.0011685249323825778,0.04952009843515632,0.17878448174565365
0.14141414141414144,0.0013550649569053982,0.05386909504223472,0.19113335281791033
0.15151515151515152,0.0015556613051912046,0.05830285695956722,0.20329653010653848
0.16161616161616163,0.001770424520522315,0.06282303632866411,0.2152768059462441
0.17171717171717174,0.0019994896274425572,0.06743131749255249,0.22707693068253543
0.18181818181818182,0.002243019564893867,0.07212941762340884,0.23869961330312628
0.19191919191919193,0.002501208872598939,0.07691908736242467,0.250147522059847
0.20202020202020204,0.0027742876414882252,0.08180211147214331,0.26142328508120194
0.21212121212121213,0.003062525741084349,0.08678030950151154,0.27252949097571644
0.22222222222222224,0.003366237339147435,0.09185553646389367,0.28346868942621073
0.23232323232323235,0.003685785731574539,0.09702968352830027,0.29424339177513836
0.24242424242424243,0.004021588503561287,0.10230467872408988,0.30485607160112127
0.25252525252525254,0.0043741230464022845,0.10768248765940559,0.31530916528681696
0.26262626262626265,0.004743932458060975,0.1131651142536147,0.3256050725782452
0.27272727272727276,0.005131631859814671,0.11875460148402417,0.33574615713570466
0.2828282828282829,0.00553791516591666,0.12445303214715008,0.34573474707640495
0.29292929292929293,0.00596356234835909,0.1302625296348246,0.35557313550893876
0.30303030303030304,0.0064094472445190235,0.13618525872543077,0.3652635810597181
0.31313131313131315,0.006876545961782275,0.14222342639055752,0.3748083083914925
0.32323232323232326,0.0073659459402311495,0.14837928261737876,0.38420950871407133
0.33333333333333337,0.00787885574222564,0.15465512124705963,0.3934693402873666
0.3434343434343435,0.008416615646287621,0.1610532808295055,0.40258992891686984
0.3535353535353536,0.008980709132207897,0.1675761454947696,0.4115733684416797
0.36363636363636365,0.00957277535484488,0.17422614584144497,0.4204217212151905
0.37373737373737376,0.010194622715793538,0.181005759842373,0.4291370185785526
0.38383838383838387,0.010848243655112087,0.18791751376800375,0.4377212613270124
0.393939393939394,0.011535830799760621,0.19496398312775398,0.4461764201692413
0.4040404040404041,0.012259794621508424,0.20214779362971225,0.45450443617975655
0.4141414141414142,0.013022782775009432,0.20947162215905044,0.4627072212445388
0.42424242424242425,0.013827701306758528,0.2169381977755044,0.4707866584999497
0.43434343434343436,0.014677737947988417,0.224550302730297,0.4787446027650485
0.4444444444444445,0.015576387729544802,0.23231077350288076,0.486582880967408
0.4545454545454546,0.01652748118472659,0.24022250185788827,0.4943032925625276
0.4646464646464647,0.017535215437381742,0.24828843592268326,0.5019076099469391
0.4747474747474748,0.018604188507646544,0.2565115812859142,0.5093975788651013
0.48484848484848486,0.0197394372071038,0.2648950021174783,0.5167749188101746
0.494949494949495,0.02094647903938019,0.273441822310316,0.5240413234187706
0.5050505050505051,0.02223135857194742,0.28215522664445963,0.5311984608597646
0.5151515151515152,0.023600698800871317,0.2910384619737691,0.5382479742172623
0.5252525252525253,0.025061758093299344,0.3000948384357996,0.5451914818678061
0.5353535353535354,0.026622493363543852,0.30932773068524927,0.5520305778519118
0.5454545454545455,0.028291630218787778,0.31874057915144877,0.5587668322400161
0.5555555555555556,0.03007874090094916,0.32833689132035915,0.5654017914929218
0.5656565656565657,0.031994330953501,0.3381202430415584,0.5719369788168241
0.5757575757575758,0.034049935657663365,0.3480942798607001,0.5783738945129966
0.5858585858585859,0.03625822741320843,0.3582627183779448,0.5847140163222194
0.595959595959596,0.03863313538724562,0.3686293476328672,0.5909587997640295
0.6060606060606061,0.04118997892219359,0.3791980305163558,0.597109678470867
0.6161616161616162,0.04394561638445009,0.38997270521003324,0.6031680645171988
0.6262626262626263,0.04691861135119224,0.40095738665372954,0.6091353487436928
0.6363636363636365,0.05012941827789839,0.41215616804156074,0.6150129010765164
0.6464646464646465,0.05360059006771528,0.4235732223471638,0.6208020708418347
0.6565656565656566,0.05735701028046584,0.43521280387866235,0.6265041870755791
0.6666666666666667,0.06142615307935375,0.44707924986393893,0.6321205588285577
0.6767676767676768,0.0658383744235589,0.4591769820668034,0.6376524754669778
0.686868686868687,0.07062723848213397,0.47151050843466646,0.6431012069684493
0.696969696969697,0.07582988377721267,0.4840844247783224,0.6484680042135369
0.7070707070707072,0.08148743417208532,0.49690341648447584,0.6537540992729287
0.7171717171717172,0.08764546051317881,0.5099722602616441,0.6589607056902854
0.7272727272727273,0.0943544995271076,0.5232958259200924,0.6640890187608376
0.7373737373737375,0.10167063747935522,0.5368790781864566,0.6691402158057929
0.7474747474747475,0.10965616713671797,0.5507270785537376,0.6741154564426162
0.7575757575757577,0.11838032776090418,0.5648449871673531,0.6790158828512474
0.7676767676767677,0.1279201392181881,0.5792380647479494,0.6838426200363141
0.7777777777777778,0.13836134284588103,0.5939116745516899,0.6885967760854024
0.787878787878788,0.1497994635007826,0.6088712843687526,0.6932794424234432
0.797979797979798,0.1623410092627188,0.6241224685607777,0.6978916940632747
0.8080808080808082,0.17610482761828952,0.6396709101380297,0.7024345898524347
0.8181818181818182,0.1912236396530647,0.6555224028770411,0.7069091727162443
0.8282828282828284,0.2078457768892754,0.6716828534795345,0.7113164698972351
0.8383838383838385,0.22613714898389456,0.688158283773421,0.7156574931909752
0.8484848484848485,0.2462834746226104,0.7049548329566986,0.7199332391783511
0.8585858585858587,0.2684928126941685,0.722078759885087,0.7241446894543553
0.8686868686868687,0.2929984363066609,0.7395364454042477,0.728292810853433
0.8787878787878789,0.3200620985286386,0.7573343947274647,0.7323785556714419
0.888888888888889,0.3499777460387684,0.7754792398596624,0.7364028618842733
0.8989898989898991,0.3830757453059296,0.7939777420686769,0.7403666533631854
0.9090909090909092,0.41972769568133356,0.8128367944046865,0.7442708400868994
0.9191919191919192,0.46035191508055295,0.8320634242687533,0.7481163183505058
0.9292929292929294,0.5054196970175391,0.8516647960314269,0.7519039709712294
0.9393939393939394,0.5554624529188732,0.8716482137023823,0.7556346674911
0.9494949494949496,0.6110798712385508,0.8920211236520995,0.7593092643765755
0.9595959595959597,0.6729492453144684,0.9127911173865808,0.7629286052151636
0.9696969696969697,0.7418361456297387,0.9339659343761584,0.7664935209090866
0.9797979797979799,0.8186066397186043,0.9555534649394316,0.7700048298660336
0.98989898989899,0.9042412950382552,0.9775617531834158,0.7734633381870446
1.0,0.9998512374774026,0.999999000001,0.7768698398515702

